When causation does not imply correlation: robust violations of the Faithfulness axiom

We demonstrate that the Faithfulness property that is assumed in much causal analysis is robustly violated for a large class of systems of a type that occurs throughout the life and social sciences: control systems. These systems exhibit correlations indistinguishable from zero between variables that are strongly causally connected, and can show very high correlations between variables that have no direct causal connection, only a connection via causal links between uncorrelated variables. Their patterns of correlation are robust, in that they remain unchanged when their parameters are varied. The violation of Faithfulness is fundamental to what a control system does: hold some variable constant despite the disturbing influences on it. No method of causal analysis that requires Faithfulness is applicable to such systems.

==> causnoncorr-arXiv-code/00-README.txt <==
Accompanying MATLAB code
========================

This folder contains code to generate plots and correlation data for the
dynamical systems described in the paper "When causation does not imply correlation:
robust violations of the Faithfulness axiom".  It should be compatible with
versions of Matlab from 2007 on.

Some additional computations are available here that are not described in the
paper, as I considered that they added little new.  These are the use of
non-Gaussian signals (square waves with random switching times) and
non-parametric measures of correlation (Spearman's rho etc.).

cnonc_VI.m and cnonc_fig4 automatically generate some image files.  These
images are the same as in the paper.

It is written in Matlab, and uses the following functions from specialised
toolboxes:
Signal Processing Toolbox: xcorr (used to calculate time-lagged auto- and
    cross-correlations)
Image Processing Toolbox: imfilter (used to generate smooth random variables)
corr is in the Statistics Toolbox, but I wrote my own version because not
all of the machines I use have that toolbox.  The Toolbox version can be
used instead if you have it.

The principal functions are these:

paperExamples.m
    Runs cnonc_VI, cnonc_fig4, cnonc_controller1, and cnonc_controller2
    with the same parameters used to generate the data in the paper.
    Due to the use of random data, the numbers will vary slightly from
    one run to another.  With no arguments it will take a few minutes to
    run.  It optionally takes an argument to specify how much data to
    collect.  It will generate a collection of figures on screen and saved
    to image files, and write a large quantity of stuff to the console.

cnonc_VI.m
    Generates Figure 1(a-e), showing the relationships between V, I, and t,
    for a capacitor connected to a varying voltage source.

cnonc_fig4.m
    Generates Figure 4(a-d), showing traces of D, R, P, O, and E for the
    integral controller.

cnonc_controller1.m
    Generates the correlations for the integral controller example.

cnonc_controller2.m
    Generates the correlations for the proportional controller example.

estimateCorrDist.m
    Empirically estimates the standard deviation of the correlation between
    two independent slowly varying waveforms, and compares it with the same
    measurement for two independent sources of white noise.  The ratio of
    their variances is of a similar size to the number of steps in the
    coherence time.

printAllcovars.m
    Calculate all of the conditional correlations between any two variables,
    conditional upon any subset of the remainder.

All of these except the last two can be called with no arguments, or can have
arguments explicitly given as keyword/value pairs.  See the respective files
for details of expected arguments.

Some subsidiary functions of interest are:

rand_bac.m
    Generates a smooth randomly varying waveform with a specified
    autocorrelation time.  ("bac" = bounded autocorrelation.)

randSmoothWaveform
    As rand_bac, but also ensures that the waveform starts at zero.  This
    avoids starting glitches in the simulated systems.

randStepWaveform
    Takes the same arguments as randWaveform and rand_bac, but generates a
    waveform that is always 1 or -1, the switching intervals being
    exponentially distributed with a specified average time.  When steps
    happen they are instant.

randWaveform
    Generates smooth, random step, or single step waveforms according to its
    arguments.  When steps happen, they may be instant, linear ramps, or
    sinusoidal ramps.

corrQuadrant
    Calculates the quadrant correlation between two random variables.
    This is the Pearson correlation between the boolean variables resulting
    from comparing each observation against its mean.

corrRho
    Calculates Spearman's rho correlation between two random variables.
    This is the Pearson correlation between the ranks of the observations.

corrTau
    Calculates Kendall's tau correlation between two random variables.
    This is the Pearson correlation between two binary variables: one
    comparing the two observations, and one comparing their ranks.

These three non-parametric measures of dependence all assume an underlying
monotonic relationship between the variables.

====

